Scalable and Precise Estimation and Debugging of the Worst-Case Execution Time for Analysis-Friendly Processors

Estimating the Worst-Case Execution Time (WCET) of an application is an essential task in the context of developing real-time or safety-critical software, but it is also a complex and error-prone process. Conventional approaches require at least some manual inputs from the user, such as loop bounds and infeasible path information, which are hard to obtain and can lead to unsafe results if they are incorrect. This is aggravated by the lack of a comprehensive explanation of the WCET estimate, i.e., a specific trace showing how WCET was reached. It is therefore hard to spot incorrect inputs and hard to improve the worst-case timing of the application. Meanwhile, modern processors have reached a complexity that refutes analysis and puts more and more burden on the practitioner. In this article we show how all of these issues can be significantly mitigated or even solved, if we use processors that are amenable to WCET analysis. We define and identify such processors, and then we propose an automated tool set which estimates a precise WCET without unsafe manual inputs, and also reconstructs a maximum-detail view of the WCET path that can be examined in a debugger environment. Our approach is based on Model Checking, which however is known to scale badly with growing application size. We address this issue by shifting the analysis to source code level, where source code transformations can be applied that retain the timing behavior, but reduce the complexity. Our experiments show that fast and precise estimates can be achieved with Model Checking, that its scalability can even exceed current approaches, and that new opportunities arise in the context of "timing debugging".

==> results_cbmc_minisat.csv <==
name;version;program steps avg;result;iterations;runtime total;num. clauses avg;iterations total;num. SAT calls;peak memory;num variables avg;iterations(precision=10000);runtime(precision=10000);WCET_lower(precision=10000);WCET_upper(precision=10000)
adpcm-decode;finder-i;3536;69673 < WCET <= 69673 cycles;7;2114.8;454681;7;14;979566592.0;107551;4;1552.08;69637;72411
;finder-abs-auto-2;1665;69673 < WCET <= 69673 cycles;8;271.8;188295;8;19;284917760.0;44524;4;163.9;69603;72321
adpcm-encode;finder-i;4906;timeout, no value;0;599.61;647257;1;2;1139834880.0;154954;;;;
;finder-abs-auto-2;1831;110901 < WCET <= 110901 cycles;7;332.38;234177;7;15;299581440.0;55758;4;201.63;110794;113060
bs;finder-i;303;410 < WCET <= 410 cycles;4;0.72;25194;4;7;123305984.0;8277;2;0.37;408;2103
bsort100;finder-i;157377;timeout, no value;0;596.89;10644482;1;1;12138217472.0;2715047;;;;
;finder-abs-auto-2;5832;1543662 < WCET <= 1543662 cycles;3;1.32;12589;3;6;113246208.0;6390;3;1.32;1543662;1543662
cnt;finder-i;3238;8564 < WCET <= 8564 cycles;5;763.26;144534;5;19;643039232.0;48653;1;407.34;8511;16383
;finder-s;2212;8564 < WCET <= 8564 cycles;5;763.23;144534;5;19;645283840.0;48653;1;410.01;8511;16383
;finder-abs-auto-2;372;8563 < WCET <= 8564 cycles;6;0.67;0;6;12;101629952.0;0;2;0.23;7351;9158
crc;finder-i;41398;130114 < WCET <= 130114 cycles;3;5.59;56502;3;5;329154560.0;16844;3;5.59;130114;130114
;finder-s;40648;130114 < WCET <= 130114 cycles;3;4.74;56502;3;5;319275008.0;16844;3;4.74;130114;130114
;finder-acc-auto-2;39812;130114 < WCET <= 130114 cycles;2;2.99;1344;2;3;281952256.0;514;2;2.99;130114;130114
;finder-abs-auto-2;11142;143426 < WCET <= 143426 cycles;4;1.55;1032;4;7;116310016.0;476;4;1.55;143426;143426
fdct;finder-i;989;17503 < WCET <= 17504 cycles;8;1.5;0;8;16;114950144.0;0;4;0.74;16383;19237
;finder-s;182;17503 < WCET <= 17504 cycles;8;0.88;0;8;16;101433344.0;0;4;0.44;16383;19237
;finder-acc-auto-2;98;17503 < WCET <= 17504 cycles;8;0.81;0;8;16;102055936.0;0;4;0.39;16383;19237
fibcall;finder-i;590;1779 < WCET <= 1780 cycles;6;0.68;0;6;12;100925440.0;0;2;0.23;127;1933
;finder-s;494;1779 < WCET <= 1780 cycles;6;0.7;0;6;12;100892672.0;0;2;0.24;127;1933
;finder-acc-auto-2;77;1779 < WCET <= 1780 cycles;6;0.62;0;6;12;101203968.0;0;2;0.2;127;1933
fir;finder-i;None;timeout, no value;0;598.07;None;1;0;7166410752.0;None;;;;
;finder-s;None;timeout, no value;0;593.81;None;1;0;16272130048.0;None;;;;
;finder-acc-auto-2;50487;5476023 < WCET <= 5476023 cycles;2;7.11;4646;2;3;1660239872.0;1787729;2;7.11;5476023;5476023
insertsort;finder-i;1663;5476 < WCET <= 5476 cycles;4;12.35;93268;4;9;169443328.0;31708;2;6.3;5262;6568
jfdctint;finder-i;788;14053 < WCET <= 14054 cycles;6;1.2;0;6;12;106545152.0;0;2;0.4;12770;14576
;finder-s;169;14053 < WCET <= 14054 cycles;6;0.66;0;6;12;100876288.0;0;2;0.21;12770;14576
;finder-acc-auto-2;101;14053 < WCET <= 14054 cycles;6;1.16;0;6;12;103383040.0;0;2;0.34;12770;14576
matmult;finder-i;70768;1010393 < WCET <= 1010394 cycles;8;34.96;0;8;16;677085184.0;0;4;17.74;1009670;1012524
;finder-s;62366;1010393 < WCET <= 1010394 cycles;8;9.28;0;8;16;559923200.0;0;4;4.76;1009670;1012524
;finder-acc-auto-2;9637;1010393 < WCET <= 1010394 cycles;8;2.23;0;8;16;106348544.0;0;4;1.26;1009670;1012524
ndes;finder-i;75932;timeout, no value;0;598.99;3397333;1;2;3223355392.0;996626;;;;
;finder-s;75797;timeout, no value;0;598.99;3390446;1;2;3293806592.0;994770;;;;
;finder-abs-auto-2;5599;465459 < WCET <= 465459 cycles;2;0.73;100913;2;3;154173440.0;29340;2;0.73;465459;465459
ns;finder-i;22398;56449 < WCET <= 56450 cycles;8;460.34;193514;8;18;358694912.0;12180;4;396.69;56342;59196
;finder-abs-auto-2;8272;56450 < WCET <= 56450 cycles;6;19.75;780840;6;14;510263296.0;161617;4;14.79;56413;57424
nsichneu;finder-i;23244;timeout, no value;0;599.44;1059019;1;2;1410973696.0;291065;;;;
;finder-abs-auto-2;87;75368 < WCET <= 75369 cycles;8;1.41;0;8;16;126664704.0;0;4;0.7;73467;76322
prime;finder-i;None;timeout, no value;0;592.91;None;1;0;21430304768.0;None;;;;
;finder-s;None;timeout, no value;0;593.42;None;1;0;21573517312.0;None;;;;
;finder-abs-auto-2;157;30146784 < WCET <= 30146785 cycles;10;1.0;642;10;20;103809024.0;339;6;0.55;30143204;30147715
ud;finder-i;2367;38991 < WCET <= 38992 cycles;8;1.56;0;8;16;105922560.0;0;4;0.65;36362;39216
;finder-s;1880;38991 < WCET <= 38992 cycles;8;1.14;0;8;16;103530496.0;0;4;0.56;36362;39216
;finder-acc-auto-2;1379;38991 < WCET <= 38992 cycles;8;1.09;0;8;16;104448000.0;0;4;0.52;36362;39216


==> results_cbmc_portfolio.csv <==
name;Nametmp;version;FQN;steps minisat;steps mathsat;steps yices;steps z3;steps cvc4;peakmem_minisat;peakmem_mathsat;peakmem_yices;peakmem_z3;peakmem_cvc4;runtime(precision=10000)_minisat;runtime(precision=10000)_mathsat;runtime(precision=10000)_yices;runtime(precision=10000)_z3;runtime(precision=10000)_cvc4;best runtime;winning solver;best runtime rounded;winning solvers;program steps avg;peak memory winner;peak memory portfolio;iterations(precision=10000)
adpcm-decode;adpcm-decode;finder-i;adpcm-decode/finder-i;3537;3537;3538;3537;3537;1488945152;2584461312;373342208;979222528;25993576448;1192.7;None;7.42;None;None;7.42;yices;8;yices;3537;373342208;25993576448;3
;adpcm-decode;finder-s;adpcm-decode/finder-s;;;2416;;;;;126126080;;;;;2.81;;;2.81;yices;3;yices;2416;126126080;;3
;adpcm-decode;finder-acc-auto-2;adpcm-decode/finder-acc-auto2;;;2134;;;;;127825920;;;;;2.91;;;2.91;yices;3;yices;2134;127825920;;3
;adpcm-decode;finder-abs-auto-2;adpcm-decode/finder-abs-auto-2;1677;1677;1676;1677;1676;355729408;834011136;129499136;339525632;443613184;173.57;399.69;2.45;661.01;158.24;2.45;yices;3;yices;1676;129499136;834011136;3
adpcm-encode;adpcm-encode;finder-i;adpcm-encode/finder-i;None;4911;4912;4911;4911;4497752064;3012902912;721453056;1383841792;16624140288;None;None;None;None;None;None;;;yices;4911;;16624140288;
;adpcm-encode;finder-s;adpcm-encode/finder-s;;;4131;;;;;176734208;;;;;10.38;;;10.38;yices;10;yices;4131;176734208;;3
;adpcm-encode;finder-acc-auto-2;adpcm-encode/finder-acc-auto-2;;;3986;;;;;182264832;;;;;8.51;;;8.51;yices;9;yices;3986;182264832;;3
;adpcm-encode;finder-abs-auto-2;adpcm-encode/finder-abs-auto-2;1846;1847;1847;1846;1846;411467776;1077673984;143196160;542130176;1317158912;138.93;100.76;2.57;None;1562.94;2.57;yices;3;yices;1846;143196160;1317158912;3
bs;bs;finder-i;bs/finder-i;303;303;303;303;303;123027456;103006208;102907904;102973440;103006208;0.17;0.24;0.15;0.58;0.37;0.15;yices;1;minisat, mathsat, yices, z3, cvc4;303;123027456;123027456;1
bsort100;bsort100;finder-i;bsort100/finder-i;None;157376;157377;157376;157376;12166037504;2358018048;8894169088;5886443520;13903134720;None;None;None;None;None;;;;;157376;;13903134720;
;bsort100;finder-abs-auto-2;bsort100/finder-abs-auto-2;5833;5833;5833;5833;5833;119685120;131973120;132726784;132907008;131219456;2.31;5.15;2.51;3.91;8.71;2.31;minisat;3;minisat, yices;5833;119685120;132907008;5
cnt;cnt;finder-i;cnt/finder-i;3238;3239;3239;3239;3238;671531008;285245440;107102208;175144960;43079401472;724.03;35.16;22.08;167.73;None;22.08;yices;23;yices;3238;107102208;43079401472;3
;cnt;finder-s;cnt/finder-s;2212;2213;2213;2213;2212;660127744;289685504;105463808;173047808;36257611776;720.59;34.66;23.83;173.68;None;23.83;yices;24;yices;2212;105463808;36257611776;3
;cnt;finder-abs-auto-2;cnt/finder-abs-auto-2;373;373;373;373;373;110018560;102203392;102203392;102203392;102219776;0.31;0.4;0.37;0.45;0.41;0.31;minisat;1;minisat, mathsat, yices, z3, cvc4;373;110018560;110018560;3
crc;crc;finder-i;crc/finder-i;41399;41399;41399;41398;41398;426917888;396312576;396279808;301203456;300892160;4.59;5.63;6.38;6.21;8.57;4.59;minisat;5;minisat;41398;426917888;426917888;3
;crc;finder-s;crc/finder-s;40649;40649;40649;40648;40648;416710656;385564672;385630208;290766848;290619392;5.09;5.42;4.74;4.74;7.57;4.74;yices, z3;5;yices, z3;40648;385630208;416710656;3
;crc;finder-acc-auto-2;crc/finder-acc-auto-2;39812;39813;39813;39813;39813;281968640;373948416;373899264;373784576;281247744;4.09;5.32;4.62;4.72;5.83;4.09;minisat;5;minisat, yices, z3;39812;281968640;373948416;3
;crc;finder-abs-auto-2;crc/finder-abs-auto-2;11142;11142;11142;11142;11143;108249088;116162560;116113408;116539392;108363776;1.19;1.42;1.31;1.34;1.69;1.19;minisat;2;minisat, mathsat, yices, z3, cvc4;11142;108249088;116539392;3
fdct;fdct;finder-i;fdct/finder-i;990;990;990;990;990;106823680;107560960;107560960;107560960;107560960;0.55;0.66;0.59;0.6;0.68;0.55;minisat;1;minisat, mathsat, yices, z3, cvc4;990;106823680;107560960;3
;fdct;finder-s;fdct/finder-s;183;183;183;183;183;101449728;102039552;102039552;102055936;102039552;0.28;0.41;0.39;0.4;0.42;0.28;minisat;1;minisat, mathsat, yices, z3, cvc4;183;101449728;102055936;3
;fdct;finder-acc-auto-2;fdct/finder-acc-auto-2;99;99;99;99;99;102023168;102744064;102744064;102727680;102744064;0.32;0.38;0.36;0.31;0.43;0.31;z3;1;minisat, mathsat, yices, z3, cvc4;99;102023168;102744064;3
fibcall;fibcall;finder-i;fibcall/finder-i;592;592;592;592;592;100941824;101285888;101302272;101285888;101285888;0.11;0.16;0.12;0.14;0.15;0.11;minisat;1;minisat, mathsat, yices, z3, cvc4;592;100941824;101302272;1
;fibcall;finder-s;fibcall/finder-s;496;496;496;496;496;100876288;101154816;101154816;101154816;101154816;0.11;0.11;0.13;0.15;0.15;0.11;minisat;1;minisat, mathsat, yices, z3, cvc4;496;100876288;101154816;1
;fibcall;finder-acc-auto-2;fibcall/finder-acc-auto-2;79;79;79;79;79;101203968;101515264;101498880;101498880;101515264;0.11;0.15;0.11;0.13;0.13;0.11;minisat, mathsat, yices;1;minisat, mathsat, yices, z3, cvc4;79;101203968;101515264;1
fir;fir;finder-i;fir/finder-i;None;None;None;None;None;6897090560;6365593600;7044497408;6429802496;6489980928;None;None;None;None;None;;;;;;;7044497408;
;fir;finder-s;fir/finder-s;None;None;None;None;None;17115168768;14883389440;16004628480;15531540480;14645690368;None;None;None;None;None;;;;;;;17115168768;
;fir;finder-acc-auto-2;fir/finder-acc-auto-2;50488;50488;50488;50488;50488;1651294208;708411392;711491584;737542144;5514182656;18.47;25.58;157.96;1182.53;3185.79;18.47;minisat;19;minisat;50488;1651294208;5514182656;5
insertsort;insertsort;finder-i;insertsort/finder-i;1664;1663;1663;1664;1663;162316288;239140864;133398528;426835968;18345066496;3.25;3.08;2.28;342.36;None;2.28;yices;3;yices;1663;133398528;18345066496;1
jfdctint;jfdctint;finder-i;jfdctint/finder-i;787;787;787;787;787;106545152;106627072;106610688;106594304;106594304;0.53;0.64;0.55;0.68;0.69;0.53;minisat;1;minisat, mathsat, yices, z3, cvc4;787;106545152;106627072;3
;jfdctint;finder-s;jfdctint/finder-s;168;168;168;168;168;100892672;101138432;101138432;101138432;101154816;0.29;0.46;0.36;0.44;0.42;0.29;minisat;1;minisat, mathsat, yices, z3, cvc4;168;100892672;101154816;3
;jfdctint;finder-acc-auto-2;jfdctint/finder-acc-auto-2;100;100;100;100;100;103399424;103825408;103841792;103825408;103825408;0.65;0.75;0.68;0.75;0.78;0.65;minisat;1;minisat, mathsat, yices, z3, cvc4;100;103399424;103841792;3
matmult;matmult;finder-i;matmult/finder-i;70769;70769;70769;70769;70769;811040768;810958848;810958848;810958848;810958848;23.6;22.73;26.18;25.5;27.98;22.73;;23;mathsat;70769;810958848;811040768;5
;matmult;finder-s;matmult/finder-s;62367;62367;62367;62367;62367;693993472;693944320;693927936;693927936;693927936;5.98;6.78;6.11;6.57;6.27;5.98;minisat;6;minisat;62367;693993472;693993472;5
;matmult;finder-acc-auto-2;matmult/finder-acc-auto-2;9638;9638;9638;9638;9638;106348544;107036672;107036672;107036672;107036672;1.58;1.67;1.69;1.79;1.92;1.58;minisat;2;minisat, mathsat, yices, z3, cvc4;9638;106348544;107036672;5
ndes;ndes;finder-i;ndes/finder-i;None;75932;75933;75932;75932;3307700224;14310588416;1128906752;3104555008;42852417536;None;None;None;None;None;;;;;75932;;42852417536;
;ndes;finder-s;ndes/finder-s;None;75797;75798;75797;75797;3152445440;14090207232;1122205696;3259088896;42863345664;None;None;None;None;None;;;;;75797;;42863345664;
;ndes;finder-abs-auto-2;ndes/finder-abs-auto-2;5727;5728;5728;5728;5728;175587328;128548864;128548864;128614400;1864728576;0.99;1.69;0.92;1.58;718.13;0.92;yices;1;minisat, yices;5727;175587328;1864728576;2
ns;ns;finder-i;ns/finder-i;22399;22399;22399;22399;22399;351715328;863846400;867467264;862699520;861208576;44.63;41.52;28.29;35.37;116.94;28.29;yices;29;yices;22399;867467264;867467264;3
;ns;finder-abs-auto-2;ns/finder-abs-auto-2;8272;8272;8273;8272;8273;492830720;854310912;210059264;986103808;4428333056;11.17;77.49;6.47;None;133.98;6.47;yices;7;yices;8272;210059264;4428333056;3
nsichneu;nsichneu;finder-i;nsichneu/finder-i;None;23244;23245;23244;23244;1650999296;5570232320;389971968;1669267456;26729496576;None;None;None;None;None;;;;;23244;;26729496576;
;nsichneu;finder-abs-auto-2;nsichneu/finder-abs-auto-2;85;85;85;85;85;126648320;127090688;127090688;127090688;127107072;0.47;0.66;0.57;0.51;0.6;0.47;minisat;1;minisat, mathsat, yices, z3, cvc4;85;126648320;127107072;3
prime;prime;finder-i;prime/finder-i;None;None;None;None;None;None;23124115456;None;21897265152;18258657280;None;None;None;None;None;;;;;;;23124115456;
;prime;finder-s;prime/finder-s;None;None;None;None;None;24675876864;22552281088;None;22316924928;18059558912;None;None;None;None;None;;;;;;;24675876864;
;prime;finder-abs-auto-2;prime/finder-abs-auto-2;158;158;158;158;158;104546304;104529920;104464384;104464384;104480768;0.66;0.76;None;0.79;0.77;0.66;minisat;1;minisat, mathsat, z3, cvc4;158;104546304;104546304;5
ud;ud;finder-i;ud/finder-i;2383;2381;2383;2383;2381;4584357888;3735568384;1036632064;106610688;11433279488;43.81;None;4.37;1.24;None;1.24;z3;2;z3;2382;106610688;11433279488;3
;ud;finder-s;ud/finder-s;1881;1881;1881;1881;1881;103497728;103874560;103874560;103874560;103874560;0.44;0.5;0.45;0.44;0.43;0.43;cvc4;1;minisat, mathsat, yices, z3, cvc4;1881;103497728;103874560;3
;ud;finder-acc-auto-2;ud/finder-acc-auto-2;1380;1380;1380;1380;1380;104382464;104792064;104792064;104792064;104792064;0.45;0.51;0.44;0.51;0.46;0.44;yices;1;minisat, mathsat, yices, z3, cvc4;1380;104382464;104792064;3

